Effective permeabilities for flow through anisotropic microscopic geometries

This work develops a computational and theoretical framework for determining effective permeabilities in anisotropic microscopic geometries containing dense, fibre-like obstacles, motivated by the need to model flow in coiled aneurysm domains accurately. Building on homogenisation theory and fully resolved simulations in Representative Elementary Volumes (REVs), we validate the permeability model introduced in [C. Boutin, Study of permeability by periodic and self-consistent homogenisation. Eur. J. Mech. A Solids, 19(4):603-632, 2000] and propose a systematic methodology for capturing the directional variations induced by fibre orientation. The resulting permeability tensors are incorporated into macroscopic flow simulations based on the Darcy equation, enabling direct comparison of anisotropic and isotropic permeability models across several benchmark configurations. Our findings show that anisotropy has a significant impact on local flow direction and magnitude, generating directional permeability contrasts which cannot be reproduced by classical isotropic approximations. By integrating coil-induced microstructural effects into continuum-scale hemodynamic models, the proposed approach enables more realistic assessment of post-treatment aneurysm flow behaviour. Beyond this clinical application, the framework is broadly applicable to other biomedical and engineering systems involving fibrous or filamentous porous microstructures.

==> figures/PLOTS/matrix_errors_eta.dat <==
eta mean1 std1 mean2 std2 mean3 std3 mean4 std4 mean5 std5 mean6 std6 mean7 std7 mean8 std8 mean9 std9 mean10 std10 mean11 std11 mean12 std12
1.000000e-03 3.730727e-04 8.664648e-05 3.485973e-04 8.693927e-05 4.038397e-04 1.200806e-04 5.257430e-04 1.265841e-04 1.570370e-04 3.494134e-05 2.839245e-04 6.810050e-05 5.833647e-04 1.375216e-04 4.964481e-04 1.150014e-04 2.474923e-04 5.740258e-05 2.779169e-04 7.399910e-05 3.866696e-04 1.210118e-04 3.815872e-04 9.653372e-05
1.000000e-02 3.810694e-03 9.578176e-04 3.406524e-03 9.175888e-04 4.203914e-03 1.122499e-03 4.877666e-03 1.599350e-03 1.526995e-03 3.546715e-04 2.742366e-03 6.944892e-04 5.775620e-03 1.226186e-03 4.840766e-03 1.123181e-03 2.291595e-03 6.697969e-04 2.765302e-03 7.457441e-04 4.101834e-03 1.009598e-03 3.821038e-03 9.191246e-04
1.000000e-01 3.690631e-02 8.731267e-03 3.568022e-02 8.345483e-03 4.219216e-02 1.019121e-02 5.029408e-02 1.452847e-02 1.521115e-02 3.297932e-03 2.775983e-02 7.529370e-03 5.749425e-02 1.333776e-02 4.954725e-02 1.235154e-02 2.515952e-02 5.677085e-03 2.750942e-02 7.291954e-03 4.074618e-02 9.999126e-03 3.638019e-02 9.375024e-03


==> figures/PLOTS/matrix_errors_index.dat <==
Matrix mean1e-03 std1e-03 mean1e-02 std1e-02 mean1e-01 std1e-01
1 3.730727e-04 8.664648e-05 3.810694e-03 9.578176e-04 3.690631e-02 8.731267e-03
2 3.485973e-04 8.693927e-05 3.406524e-03 9.175888e-04 3.568022e-02 8.345483e-03
3 4.038397e-04 1.200806e-04 4.203914e-03 1.122499e-03 4.219216e-02 1.019121e-02
4 5.257430e-04 1.265841e-04 4.877666e-03 1.599350e-03 5.029408e-02 1.452847e-02
5 1.570370e-04 3.494134e-05 1.526995e-03 3.546715e-04 1.521115e-02 3.297932e-03
6 2.839245e-04 6.810050e-05 2.742366e-03 6.944892e-04 2.775983e-02 7.529370e-03
7 5.833647e-04 1.375216e-04 5.775620e-03 1.226186e-03 5.749425e-02 1.333776e-02
8 4.964481e-04 1.150014e-04 4.840766e-03 1.123181e-03 4.954725e-02 1.235154e-02
9 2.474923e-04 5.740258e-05 2.291595e-03 6.697969e-04 2.515952e-02 5.677085e-03
10 2.779169e-04 7.399910e-05 2.765302e-03 7.457441e-04 2.750942e-02 7.291954e-03
11 3.866696e-04 1.210118e-04 4.101834e-03 1.009598e-03 4.074618e-02 9.999126e-03
12 3.815872e-04 9.653372e-05 3.821038e-03 9.191246e-04 3.638019e-02 9.375024e-03


==> figures/PLOTS/outputPertubation2.dat <==
PHI mean_kperp_over std_kperp_over mean_klong_over std_klong_over mean_kperp std_kperp mean_klong std_klong
9.293142e-01 5.555959e-02 0.000000e+00 1.100922e-01 0.000000e+00 5.209195e-02 0.000000e+00 1.045840e-01 0.000000e+00
8.586283e-01 2.103076e-02 1.007327e-02 4.355193e-02 6.553785e-03 1.891806e-02 9.255114e-03 4.111446e-02 6.277879e-03
7.879425e-01 9.221360e-03 6.298566e-03 2.204548e-02 4.414005e-03 9.249875e-03 6.942779e-03 2.380158e-02 4.569089e-03
7.172567e-01 4.065942e-03 2.522991e-03 1.145112e-02 2.033073e-03 3.975711e-03 3.070767e-03 1.339474e-02 2.472478e-03
6.465708e-01 1.753488e-03 1.599947e-03 7.102122e-03 1.228143e-03 1.510167e-03 1.662678e-03 7.497658e-03 1.527887e-03
5.758850e-01 8.808110e-04 8.371022e-04 3.598838e-03 8.246818e-04 3.733912e-04 8.515055e-04 4.928592e-03 7.133307e-04
5.051992e-01 3.604783e-04 8.626792e-05 1.950140e-03 3.924283e-04 8.589347e-05 2.535055e-05 2.545060e-03 4.625569e-04
4.345133e-01 2.254636e-04 2.312254e-05 9.363073e-04 1.300871e-04 5.220455e-05 6.326974e-06 1.238065e-03 4.917922e-05
3.638275e-01 1.524844e-04 1.023232e-05 3.720060e-04 1.656921e-05 3.584450e-05 3.694318e-06 3.561172e-04 2.639737e-06

